AISHELL-5: The First Open-Source In-Car Multi-Channel Multi-Speaker Speech Dataset for Automatic Speech Diarization and Recognition

This paper delineates AISHELL-5, the first open-source in-car multi-channel multi-speaker Mandarin automatic speech recognition (ASR) dataset. AISHLL-5 includes two parts: (1) over 100 hours of multi-channel speech data recorded in an electric vehicle across more than 60 real driving scenarios. This audio data consists of four far-field speech signals captured by microphones located on each car door, as well as near-field signals obtained from high-fidelity headset microphones worn by each speaker. (2) a collection of 40 hours of real-world environmental noise recordings, which supports the in-car speech data simulation. Moreover, we also provide an open-access, reproducible baseline system based on this dataset. This system features a speech frontend model that employs speech source separation to extract each speaker's clean speech from the far-field signals, along with a speech recognition module that accurately transcribes the content of each individual speaker. Experimental results demonstrate the challenges faced by various mainstream ASR models when evaluated on the AISHELL-5. We firmly believe the AISHELL-5 dataset will significantly advance the research on ASR systems under complex driving scenarios by establishing the first publicly available in-car ASR benchmark.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2025.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech.cls - defines the Interspeech document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> suggestions.txt <==
introduction要重写，把related work整合进来，不然intro里面介绍其他数据集的时候都是泛泛而谈（most datasets怎样怎样）
我看论文里面都是用 in-vehicle 表示的车载，这个不太准确，vehicle泛指交通工具了，和之前的竞赛名称保持一致，ICMC，in-car multi-channel
有些地方能明显看出过于口语化了，比如“时长少于三位数的数据集”。这个文章初稿通篇可以翻译，但是在写中文的时候也要用写英文的思路去写，避免口语化或者拐弯抹角之类的中文表达问题。直来直去，不要滥用定语。

rir1
该数据集包含在无回声室中录制的非语音声音、在各种房间中重建的信号、麦克风阵列的脉冲响应、使用同一阵列录制的语音数据以及背景噪音的录音。这些数据旨在用于模拟声音场景。该数据集是由真实世界计算合作组织（Real World Computing Partnership，简称RWCP）的“真实声学环境工作组”开发的。数据录制于1998年至2000年期间。
